PMRecBench: A Benchmark for Personalization in Recommendation Agents under Multimodal Queries

On Web platforms for shopping and entertainment, recommendation agents under multimodal queries aim to deliver personalized recommendations that satisfy users' visually specified requirements and reflect preferences inferred from user histories. However, existing personalized recommendation benchmarks use text-only queries, while multimodal ones assess query matching without evaluating personalization based on real user histories. We introduce the Personalized Multimodal Recommendation Benchmark (PMRecBench), the first benchmark to evaluate the personalization of recommendation agents under multimodal queries. It pairs 510 quality-controlled image-text queries across clothing and movies with the corresponding users' real histories. PMRecBench features two key designs: (1) queries derived from consistent behavioral patterns in real user records, with reference images and targets linked to actual interactions; and (2) challenging diagnostic pools with candidate items rated highly by the user but violating requirements, and items satisfying requirements but never rated highly, testing requirement understanding and preference following, respectively. Extensive experiments on diagnostic pools reveal a personalization imbalance in recommendation agents: relative to personalization signals alone, adding multimodal queries weakens preference following, even though the additional information about query requirements improves overall ranking performance. Further analysis links this decline in preference following to image interpretation, where agents can prioritize resemblance to reference images over evidence from user histories, and stronger commercial backbones alone fail to resolve this imbalance. This personalization imbalance highlights a central challenge for recommendation agents: improving ranking performance while preserving preference following when responding to multimodal user queries

==> figures/resource-icons/SOURCES.txt <==
GitHub icon: https://raw.githubusercontent.com/FortAwesome/Font-Awesome/6.x/svgs/brands/github.svg
Globe icon: https://raw.githubusercontent.com/FortAwesome/Font-Awesome/6.x/svgs/solid/globe.svg
Font Awesome Free icons: CC BY 4.0, https://fontawesome.com/license/free
Hugging Face logo: https://huggingface.co/front/assets/huggingface_logo-noborder.svg
SVGs converted to vector PDF without changing their artwork.

